An Empirical Study of Pre-Trained Model Reuse in the Hugging Face Deep Learning Model Registry

Deep Neural Networks (DNNs) are being adopted as components in software systems. Creating and specializing DNNs from scratch has grown increasingly difficult as state-of-the-art architectures grow more complex. Following the path of traditional software engineering, machine learning engineers have begun to reuse large-scale pre-trained models (PTMs) and fine-tune these models for downstream tasks. Prior works have studied reuse practices for traditional software packages to guide software engineers towards better package maintenance and dependency management. We lack a similar foundation of knowledge to guide behaviors in pre-trained model ecosystems. In this work, we present the first empirical investigation of PTM reuse. We interviewed 12 practitioners from the most popular PTM ecosystem, Hugging Face, to learn the practices and challenges of PTM reuse. From this data, we model the decision-making process for PTM reuse. Based on the identified practices, we describe useful attributes for model reuse, including provenance, reproducibility, and portability. Three challenges for PTM reuse are missing attributes, discrepancies between claimed and actual performance, and model risks. We substantiate these identified challenges with systematic measurements in the Hugging Face ecosystem. Our work informs future directions on optimizing deep learning ecosystems by automated measuring useful attributes and potential attacks, and envision future research on infrastructure and standardization for model registries.

==> archive/ICSE23-Rebuttal.txt <==
Dear reviewers,

We appreciate your thoughtful feedback. We have organized this response with the most crucial questions or clarifications in the first ~1000 words. The response is formatted using Markdown.
## Major questions

### What are the basic principles of the STRIDE methodology? How was Figure 5 obtained? (Reviewer A)

The [STRIDE methodology] was proposed by Microsoft as a security analysis technique, and is recommended by prominent cybersecurity advisors such as [OWASP]. STRIDE focuses on trust assumptions related to data. STRIDE is a two-step process. First, the system under consideration is modeled using a dataflow diagram, and trust boundaries and the actors involved are identified. Second, each of these boundaries is analyzed for threats — STRIDE is a mnemonic of some threats: Spoofing, Tampering, Repudiation, etc. The STRIDE methodology has been used in many works, e.g.,  [SecurityAnalysisLinux’15, STRIDECyberPhysical’17, VulnerabilitiesCD’19, ISOCompliantRiskAnalysesIOT’20, SecurityAnalysisIOTIndia’21]. We emphasize that as a security analysis technique, there may not be a single answer; the granularity of the model and the specific areas of focus are at the discretion of the analyst team. However, any measurements of the risks identified by the modeling process should be repeatable (cf. $VIII.B, $IX, and our artifact).

To apply this methodology to HuggingFace, two researchers modeled the HuggingFace collaboration process by analyzing the public documentation of HuggingFace’s products and features. After internal iteration, we eventually settled on Figure 5: one primary trust boundary (user control vs. HF internal control, indicated via dashed line) and six risk-mitigating features (red boxes). Due to the nature of the data source available to use (public documentation), we were only able to consider a subset of the STRIDE threats: Spoofing, Tampering, Repudiation, and Elevation of Privilege (STR–E), and thus we refer to our approach as an “adapted STRIDE analysis” ($IV.B). We believe that this diagram and the identified risk-mitigating features are comprehensive relative to the available data source. They are consistent with the two researchers’ understanding of the HuggingFace documentation.

After this, we considered the strengths, weaknesses, and use of these risk-mitigating features, as enumerated in $VIII.B. Our HFTorrent dataset (\$IX) was helpful in this part. Whether or not our modeling process was perfect, it certainly yielded useful results, such as (1) the fact that the potential for Spoofing in HuggingFace is high due to the near-zero use of the “Verified Organization” feature; and (2) the risk of Repudiation is high because less than 25% of models provide auditable claims about model behavior (“PTM Documentation”), with documentation rates as low as 0.04% in one category (Figure 6).

Unfortunately, due to the page limit, we omitted the detailed mapping of the risk-mitigating features back to the STRIDE mnemonic. In a final version we can expand on our methodology and results for this part.

### In which way do the results of RQ4 support those of the previous RQs (especially RQ1-2)? (Reviewer A)
We reviewed Figure 3 and the Discussion section and we see that we did not fully depict the relationship between RQs. RQ1-2 are focused on practices, priming the subjects to describe challenges in RQ3. RQ4 provides quantitative measurements that illustrate a deeper understanding of practices and challenges and indicate potential barriers or solutions. We propose to improve the methodological description and the Discussion to highlight the relationships. Here is a summary:
- **How RQ4 supports the challenges (RQ3)**: In RQ4 we measured risks based on the identified challenges from RQ3. For example, in RQ3 we qualitatively learned that documentation may be missing or have discrepancies. In RQ4 we quantitatively measured that model documentation is currently missing or inadequate for ~80% of PTMs. 
- **How RQ4 supports the practices (RQ1-2)**: In RQ1 we obtain a general reuse process (Figure 4) which is complemented by the specific details for HuggingFace (Figure 5). In RQ2 we studied how the theoretical attributes of *reproducibility* and *provenance* can affect the decision-making process of PTM reuse (Figure 4). These attributes are partially operationalized in HuggingFace by aspects measured in RQ4: organizations and verification, PTM documentation, GPG commit signing, and dependencies. For example, our results in RQ4 imply that although PTM reusers value the provenance of models, this provenance is actually untrustworthy in HuggingFace due to the low adoption of verified organizations and commit signing.
- **Integrating the findings from RQs**: Our study considered how these risks can affect the practices and proposed further directions on these problems ($X.B), including additional interactions under the headings “Infrastructure”, “PTM Standardization”, and “Adversarial Attack Detection”. For example, our proposal of a model audit would improve the decision-making process defined in RQ1 (Figure 4), because we know from RQ4 that models are currently untrustworthy in their documentation and claims. Similarly, our measurements of organization verification and commit signing in RQ4 combines with the user requirements of more detailed PTM provenance to motivate innovation both qualitatively and quantitatively.

### What is the key novelty of the findings? (Reviewer B)
We believe that, just as the reuse of traditional software packages has been a key driver of software engineering practice in the last decade, so the reuse of pre-trained model packages will drive software engineering practice in the next decade. This paper describes the first investigation of PTM reuse from a software engineering perspective. We highlight three novelties:
1. We are the first to capture the decision-making workflow and challenges for PTM reuse
2. We are the first to determine attributes of PTMs that facilitate reuse
3. We are the first to measure current risks of PTM reuse in the HuggingFace DL model registry (which is by far the largest DL model registry).
To summarize our findings: engineering practices and challenges in PTM reuse differ from those of traditional software reuse. Our Discussion ($X) provides details.
### What are the potential impacts/benefits when the findings are adopted in practice (Reviewer B)

We suggest potential impacts/benefits for three audiences: Researchers, PTM maintainers and re-users, and PTM registry owners like HuggingFace.
- **Researchers** ($X): Many opportunities for impactful research to address novel challenges in the PTM model registry domain. Some of the opportunities are: (1) Developing a deeper theory of software reuse decision-making that accounts for the differing practices in traditional and DL software; (2) Tools to support PTM re-use decision-making, including automated extraction of metadata; model explainability; and model comparison. One recent example is [ExploitingModelHubs’22]; (3) Tools to support DL interoperability, addressing the inadequacies of the current ONNX state-of-the-art.
- **PTM maintainers and re-users** (software engineers) ($V-VII): There are practices that **PTM maintainers** can follow to improve the adoption of their PTMs. They can use Figure 4 and Table III to ensure that they answer the question: “What do my re-users need to know?”. As part of disseminating our findings, we will suggest that new contributors follow a checklist. The potential benefit here is that **PTM re-users** will become more efficient in selecting and re-using models. **The PTM reuse process is currently a multi-month effort** according to some of our interview data.
- **PTM registry owners** (infrastructure providers) ($X): A PTM registry can imitate traditional software package registries such as NPM, PyPi, etc.This appears to have been HuggingFace’s approach so far. Our data suggest that the users are different enough that package contributors should be incentivized or required to provide certain metadata. Because of the challenge of explainability (re-users cannot simply inspect the code for malware), PTM registries may have a greater responsibility to ensure that contributors are trustworthy.

### Did the authors share their results with the engineering team at Hugging Face? (Reviewer C)

We agree that closing the loop will allow our study to have practical impact. We have not yet done so with our full results, but plan it as part of disseminating our findings.

We did meet with HF personnel to discuss some of the early data from our study. We discussed the decision-making problems and some of the indicated future directions. They thought our full findings would be helpful to them and to the PTM community. However, we have not yet shared the results of our study with them (we did not pursue an IRB to publicly report on their feedback).
## Additional Questions and Clarifications

### Is the interview study saturated? (Reviewer A, B) 

We acknowledge the threat to external validity because of the interview study’s sampling approach (one PTM registry) and size (12 subjects). Within our sample, we saw a high degree of agreement. We will add numeric measurements of saturation in a final version. However, to summarize, the main results for each of RQ1-3 were mentioned by almost all subjects. For example, the PTM re-use decision-making model (RQ1/Figure 4) reflects almost all participants’ practices. For another example, and as reported in Table III, almost all participants mentioned the 2 main challenges (RQ3); a small number of subjects brought up other challenges. As a result, we believe that our study is saturated – this is why we did not continue to recruit interview subjects.

### Comment on a range of threats to validity (Reviewer A)


We thank the reviewer for the careful assessment of the soundness of our method. Some of these are indeed under-acknowledged threats to validity. We think there is some nuance in others. We will update several sections of the paper, especially Threats, as appropriate. Here are our thoughts.

*Participant selection: Type (no sole-reusers)*

We recruited from the most active contributors on HuggingFace ($IV.A). All subjects were both reusers and contributors, similar to how many engineers both use and contribute to Stack Overflow or open-source projects on GitHub.

Our interview protocol focused on the reuse perspective, with which all subjects had experience. However, we acknowledge that because we sampled based on HuggingFace usage, our sample is likely biased towards “power users” – engineers with greater-than-average skill and expertise in DL and PTM technologies. The demographic information in Table II supports this conjecture: our subjects self-reported only intermediate and expert skill in DL and SWEng.

We do not know the perspectives of novice engineers, which may be equivalent to the engineers who only reuse PTMs (analogously: who ask questions on Stack Overflow but provide no answers, or who only clone but do not contribute to open-source projects). This would be a useful perspective for further study, so that education and tools can be tailored to that audience. We would predict their practices to be different (less effective?), and their challenges to be a superset of the challenges of experts. We think our focus on more experienced contributors yields more insightful opinions about the challenges. If all participants are pure reusers, the challenges might be more due to a lack of expertise than to a fundamental challenge.

*Participant selection: Representativeness (only a subset of PTM tasks)*:

ML researchers have identified many uses of PTMs ($II.B), but our subjects only employed a subset of these uses (specifically transfer learning, quantization and pruning ). This is indeed a threat to external validity.
- Our random sampling approach would bias us towards high-probability use cases. Thus, one interpretation of our data is that fine-tuning is the most popular approach in practice, which would motivate greater study of PTM fine-tuning relative to more theoretical applications. 

*Reliability: only one researcher performed thematic coding*

This is a great point. We apologize for our shorthand in referring to this activity as “thematic coding”. That phrasing implies more reliance on inductive analysis than we actually had (and we agree that for a fully inductive process, multiple researchers should be involved in defining themes). We should have described our analysis process as “*framework analysis*” instead [QualitativeDataAnalysis’02, QualitativeResearchPractice’13]. In the final version, we will more clearly articulate the theoretical framework guiding our interview and analysis.

To get us all on the same page, here are the steps we followed, using the recipe from [QualitativeResearchPractice’13]. Our raw and processed data are available in our artifact (specific links below).

- *Familiarization*: We studied the literature (\$II) and conducted three pilot studies (\$IV.A) to understand the general and specific themes available. Some inductive analysis occurred here – we added a few attributes that we defined to future subjects ($VI; Table 1)  – but it was mostly clarification of existing terminology.
- *Identifying themes to refine the interview protocol*: We then created a thematic framework based on our Familiarization. We used these themes to structure our final interview protocol. Though the interview was semi-structured (to leave room for clarifying questions), the main interview questions followed these pre-defined themes.
- *Interview*: We recruited and interviewed 12 participants ($IV.A). During the interview, we provide relevant definitions and concepts of each theme in a slide deck (\$VI.A, \$VI.B).
- *Indexing*: When we referred to memoing in the manuscript, this is what we did: we mapped the transcripts to the pre-defined themes. We extracted relevant quotes from the transcripts for each theme. Because the pre-defined themes had clear definitions, it was easy to map the transcripts to the themes. Multiple researchers analyzed 4 transcripts and had high agreement on the quotes extracted for each theme (we did not measure the agreement precisely), so a single researcher proceeded with quote extraction in the remaining 8 transcripts.
- *Charting and summarizing*: We rearranged the memos and organized them by the themes we defined. We create a matrix (spreadsheet) where each column is an initial theme/subtheme and each row is a transcript. This chart is available in our artifact.
- *Interpretation/Mapping*: Two researchers read the matrix and developed a thorough understanding of the larger picture. Then we answered each RQ by our understanding and reference to the matrix.

We can provide more detail in the second round of rebuttal if desired.

We do agree that there could be some bias in the analysis. We considered the bias in our study design. To mitigate the bias:
- We transfer the knowledge from traditional software packages and ML literature. Using it lets us tease out similarities and differences in the PTM context, although we recognize that this could also bias subjects to a certain way of thinking.
- We asked if the participant has anything to add in terms of each theme in our framework. However, there can still be some bias here and we will add relevant notes on the threats of validity.

**Data**:
- Our interview protocol, interview slides, raw data, and analysis are all available [here](https://github.com/icse2023ptm/ICSE-23-PTM-Artifact/blob/main/data/Interview%20Study.zip) 
- Raw data and associated memos are available under “Interview Transcripts with Memos”
- Memos (indexing) organized by themes are available in “Interview Transcripts with Memos/Memos.xlsx”

*Limited depth of (part of) the analysis*

The limitation is not our sample size but the page limit. Our transcripts include more detailed practices, such as “more details on how reusers select and evaluate PTMs” (RQ1) and “how different factors affect each attribute” (RQ2). We can add a bit of additional insight in the additional page of the final version. We could share candidate prose during the ICSE second-round review if necessary.

*Dataflow diagram: syntax*

We used the dataflow diagram notation provided by diagrams.net. We agree this is not a standard and we will include a legend to eliminate confusion. The flow of data begins in the top left and follows the arrows down, right, and then up. The large dashed boxes indicate a trust boundary between users and internal HF logic. In the dataflow path, solid connections indicate required paths, and dashed connections represent alternatives.

### What are potential useful ways to exploit the dataset? (Reviewer A)

The HFTorrent dataset is novel: it is the first collection of pre-trained models made available to the research community for mining. Analogous to GHTorrent and SOTorrent, we believe there are many questions to be posed of the dataset. Other researchers may have their own ideas, but we suggest example exploitations in:
- understanding engineering processes specific to PTMs
- evaluating tools for PTMs, especially in re-use, explainability, and identifying adversarial behavior
- enhancing PTM standardization

Our own research team is currently using HFTorrent to measure the robustness of ML interoperability toolchains such as ONNX. The large-scale dataset substantially improves our ability to draw conclusions.

We chose the name of our dataset deliberately to echo other major datasets in software engineering/MSR: GitHub Torrent (GHTorrent) and Stack Overflow Torrent (SOTorrent). Researchers have put previous datasets to diverse uses, including (for GHTorrent) engineering process investigation [PullBasedDevGHTorrent’14, SEWorkPatternsGHTorrent’19] and evaluating many kinds of software tools [CodeSummarizationGHTorrent’16, TestAssessmentGHTorrent’22]. We are planning to submit the dataset as a mining challenge for an upcoming edition of the Mining Software Repositories conference and look forward to seeing the creative uses to which our colleagues put it.

### Soundness of only studying one PTM registry (Reviewer B)

We have two responses: relevance and research convention.
- **Relevance**: PTM registries are a new context for software reuse. The first PTM registry was introduced in 2018. Since then, HuggingFace has emerged as the dominant registry: it is the only “open” PTM registry that lets anyone upload and download models (similar to traditional software package registries);  it has the most models and datasets by orders of magnitude [PTMSupplyChain’22]; the largest userbase; and the broadest commercial offerings (API hosting + pro accounts). Other PTM registries have more tightly controlled access (e.g. public users are limited only to downloading models). In light of this, we believe most PTM reusers are on HuggingFace, and that the experience of engineers on HuggingFace is of greatest interest to the research community.
- **Research convention**: There have been many works on traditional software reuse that focus on a single ecosystem, e.g. NPM [JSPackageEcosystem’16 ; NPMPackageEcosystem’18 ; RegexReuse’19]. It is important to ask generalizability questions across multiple registries and ecosystems, whether for traditional software or PTMs, but we suggest that formulating and testing these hypotheses is appropriate for a follow-up study such as [RegexGeneralizability’19].

### Obvious finding in RQ1 because the interview is conducted on people who use DL model registry (Reviewer B)

We are not so sure that this finding is obvious.
- For an analogy, I have concurrent accounts on Apple Music, Spotify, and Amazon Music, to compare which one is preferable. Many people now have accounts on both Twitter and Mastodon. Simply having an account on a service – even a paid one – does not mean that service is one’s preference.
- Now, in the PTM context: We know that GitHub is widely used to exchange models. Beyond research prototypes, even Google’s TensorFlow Model Garden is maintained entirely on GitHub. The model hub system adds some overhead (cf. dataflow diagram and stages depicted in Figure 5). We were not sure whether users would view this burden as too expensive. These participants have tried both approaches and found that the tradeoffs were favorable to HF. We described their common rationales in $V.B.

# Bibliography
- [JSPackageEcosystem’16] Wittern, Erik, Philippe Suter, and Shriram Rajagopalan. "A look at the dynamics of the JavaScript package ecosystem." Proceedings of the 13th International Conference on Mining Software Repositories (MSR’16).
- [NPMPackageEcosystem’18] Decan, Alexandre, Tom Mens, and Eleni Constantinou. "On the impact of security vulnerabilities in the npm package dependency network." Proceedings of the 15th international conference on mining software repositories. (MSR’18).
- [RegexReuse’19] Davis, James C., et al. "Why aren’t regular expressions a lingua franca? an empirical study on the re-use and portability of regular expressions." Proceedings of the 2019 27th ACM Joint Meeting on European Software Engineering Conference and Symposium on the Foundations of Software Engineering. 2019. (ESEC/FSE’19)
- [RegexGeneralizability’19] Davis, James C., et al. "Testing regex generalizability and its implications: A large-scale many-language measurement study." 2019 34th IEEE/ACM International Conference on Automated Software Engineering (ASE). IEEE, 2019. (ASE’19)
- [SecurityAnalysisLinux’15] Ludwig Thomeczek. Security Analysis of Linux Kernel Features for Embedded Software Systems in Vehicles. CARS 2015 - Critical Automotive applications: Robustness & Safety, Sep 2015, Paris, France.
- [ISOCompliantRiskAnalysisIOT’20] P. Danielis, M. Beckmann and J. Skodzik, "An ISO-Compliant Test Procedure for Technical Risk Analyses of IoT Systems Based on STRIDE," 2020 IEEE 44th Annual Computers, Software, and Applications Conference (COMPSAC), 2020, pp. 499-504, doi: 10.1109/COMPSAC48688.2020.0-203.
- [SecurityAnalysisIOTIndia’21] G. V. Ihita, K. S. Viswanadh, Y. Sudhansh, S. Chaudhari and S. Gaur, "Security Analysis of Large Scale IoT Network for Pollution Monitoring in Urban India," 2021 IEEE 7th World Forum on Internet of Things (WF-IoT), 2021, pp. 283-288, doi: 10.1109/WF-IoT51360.2021.9595688.
- [STRIDECyberPhysical’17] R. Khan, K. McLaughlin, D. Laverty and S. Sezer, "STRIDE-based threat modeling for cyber-physical systems," 2017 IEEE PES Innovative Smart Grid Technologies Conference Europe (ISGT-Europe), 2017, pp. 1-6, doi: 10.1109/ISGTEurope.2017.8260283.
- [STRIDE methodology] https://learn.microsoft.com/en-us/archive/msdn-magazine/2006/november/uncover-security-design-flaws-using-the-stride-approach
- [VulnerabilitiesCD’19] C. Paule, T. F. Düllmann and A. Van Hoorn, "Vulnerabilities in Continuous Delivery Pipelines? A Case Study," 2019 IEEE International Conference on Software Architecture Companion (ICSA-C), 2019, pp. 102-108, doi: 10.1109/ICSA-C.2019.00026.
- [OWASP] https://owasp.org/www-community/Threat_Modeling_Process
- [CodeSummarizationGHTorrent’16] Allamanis, Miltiadis, Hao Peng, and Charles Sutton. "A convolutional attention network for extreme summarization of source code." International conference on machine learning. (ICML 2016)
- [PTMSupplyChain’22] Jiang, Wenxin, et al. "An Empirical Study of Artifacts and Security Risks in the Pre-trained Model Supply Chain." Proceedings of the 2022 ACM Workshop on Software Supply Chain Offensive Research and Ecosystem Defenses. 2022. (SCORED’22)
- [PullBasedDevGHTorrent’14] Gousios, Georgios, Martin Pinzger, and Arie van Deursen. "An exploratory study of the pull-based software development model." Proceedings of the 36th international conference on software engineering. 2014. (ICSE’14).
- [SEWorkPatternsGHTorrent’19] Sarker, Farhana, et al. "Socio-technical work-rate increase associates with changes in work patterns in online projects." 2019 IEEE/ACM 41st International Conference on Software Engineering (ICSE). IEEE, 2019. (ICSE’19)
- [TestAssessmentGHTorrent’22] Hejderup, Joseph, and Georgios Gousios. "Can we trust tests to automate dependency updates? a case study of java projects." Journal of Systems and Software 183 (2022): 111097. (JSS’22)
- [ExploitingModelHubs’22] You, Kaichao, et al. "Ranking and Tuning Pre-trained Models: A New Paradigm for Exploiting Model Hubs." Journal of Machine Learning Research 23 (JMLR’22): 1-47.
- [QualitativeResearchPractice’13] Ritchie, Jane, et al., eds. Qualitative research practice: A guide for social science students and researchers. SAGE, 2013.
- [QualitativeDataAnalysis’02] Ritchie, Jane, and Liz Spencer. "Qualitative data analysis for applied policy research." Analyzing qualitative data. Routledge, 2002. 187-208.


==> archive/ICSE23-Review.txt <==
ICSE 2023 Paper #912 Reviews and Comments
===========================================================================
Paper #912 An Empirical Study of Pre-Trained Model Reuse in the Hugging
Face Deep Learning Model Registry


Review #912A
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
The paper presents a mixed methods study about the practice of reuse of pre-trained deep learning models. The authors interview 12 contributors to the Hugging Face repository and derive a typical reuse workflow, as well as challenges. Then, they quantitatively evaluate a selection of models from the repository to check for security issues, based on the findings of their interview study. The authors derive recommendations for contributors and maintainers of pre-trained model repositories.

Strengths
---------
+ potentially significant
+ well-written
+ interesting findings

Weaknesses
----------
- some findings are too generic
- part of the methodology for data collection and analysis is unclear
- threats to validity should be better discussed

Comments for authors
--------------------
*Soundness*: the paper presents research questions, and the results are clearly associated with them. However, I have some concerns about the adopted research strategies and their soundness. These can in principle be addressed by extending the threats to validity section: 

- **participant selection: type**: the subjects are selected because they are model contributors, and not because they are only model re-users, e.g., because they fine-tune existing models. To what extent does this affect the results? Would the authors find different results if the selected participants were simply re-users and not contributors? Please discuss this aspect. 

- **participant selection: representativeness**: none of the participants uses PTM for knowledge distillation or data labelling. This appears to reduce the scope of validity of the findings, as some representative tasks are not considered. Please discuss this threat to external validity. 

- **reliability**: one researcher only performed thematic coding, which reduces the reliability of the results. At least another researcher should have double-checked the codes, or apply them to a different portion of the dataset. Please comment on this limitation in the threats to validity section.

- **saturation**: the reader is wondering whether saturation was achieved in data collection and analysis. In other terms, whether the interviewed subjects were sufficient to have a complete view, and whether this was actually assessed, e.g., by checking that new interviews were not providing additional insights. Please comment on this aspect, and discuss related threats to validity. 

- **dataflow diagram: syntax**: the dataflow diagram appears to use a notation that does not have a straightforward interpretation. For example, what is the meaning of the cloud symbol? Why some arrows are dashed and others solid? Why do some arrows have a label while others don't? Please clarify the notation, and clarify where is its syntax defined, if any definition has been made.

- **dataflow diagram: definition**: it is unclear what type of analysis has been carried out to produce the diagram in Fig. 5, and how its soundness and completeness were ensured. 

- **STRIDE methodology**: the authors should report more detail about the basic principles and process of the STRIDE methodology. In particular, it is unclear what types of quantitative data were considered and how these were analysed. Without this information, it is rather hard to evaluate the soundness of the findings related to RQ4. Threats to validity in relation to the application of this methodology should be also discussed. 

- **relation between quantitative and qualitative data**: the authors state that measurements in relation to RQ4 confirm the concerns identified in the survey. I do not understand where this correspondence is reported and discussed in the paper. Please specify. 

- **threats to validity**: the previous points observe that several threats to validity, particularly those related to the adopted methods, are not discussed nor addressed. Please extend the threats to validity section to account for the previous observations. 

*Significance*: the paper is potentially significant, as it highlights the typical reuse workflow of pre-trained models, and describes certain weaknesses that should be addressed by platform maintainers and model developers. I have however some concerns that the authors should address:

- **limited depth of (part of) the analysis**: the general themes identified for RQ1 and RQ2 are high-level and do not appear to offer sufficient insight into the different motivations for reuse, the best practice for downstream evaluation, deployment, etc. Though this is understandable, given the limited set of interviews, it also limits the potential impact of the research, as the guidance provided to others is limited. 

- **discussion does not refer to RQ4**: it appears to me that the discussion focuses solely on the results of RQ1--3, while the implications associated with RQ4 are not discussed. I invite the authors to add more arguments about the relevance of RQ4 and its implications.  

- **usefulness of the dataset**: the authors share a large set of repository histories. However, it is unclear what could be the usage of this dataset. I invite the authors to describe potential useful way to exploit the dataset. 

*Novelty*: the study appears novel, and the contribution is stated clearly in the introduction. In addition, the related work section is sufficiently concise and convincing about the research gap addressed. 

*Verifiability and Transparency*: the authors share a replication package, which appears to be very well documented. I only suggest the authors link the GitHub repository with a repository that assigns a permanent doi, such as Zenodo. 

*Presentation*: the paper is generally clear, well-structured, and presented. I only have the following minor concerns:

- **comparison**: the discussion section X.A could benefit from a comparative table. 

- **references** many of the references are incomplete, as they miss the page numbers, and publisher. I invite the authors to check and update them.

*Details*:

- p3: "pointed out that there DL systems": please check
- p3 ", As a result,": replace the initial comma with a period
- p5: "Though there have been": please eliminate Though
- p7, "As mentioned in §VIII, Hugging Face has implemented
six risk mitigations.": in the previous subsection, please refer to defenses as mitigations, as the reader can get confused. 
- p10: "on developing formula": formulae or formulas

Question for authors
--------------------
1. What are the basic principles of the STRIDE methodology?
2. In which way do the results of RQ4 support those of the previous RQs? (It seems to me that a partial link exists only with RQ3)



Review #912B
===========================================================================
* Updated: 27 Nov 2022 11:13:39pm GMT

Overall merit
-------------
3. Weak accept

Paper summary
-------------
An Empirical Study of Pre-Trained Model Reuse in the Hugging Face Deep Learning Model Registry

# Summary of the paper

This paper conducts an empirical study on the reuse of a pre-trained model (PTM) in the Hugging Face deep learning model registry. They interviewed 12 practitioners from PRO and regular users who have the top contribution to Hugging Face. The interview covers four sections: demographic questions, model selection, attributes, and trustworthiness. From the interview, the paper answers three qualitative research questions which are:

- How do engineers select PTMs – the result is the decision-making workflow for reusing PTM.
What PTM attributes facilitate PTM reuse – identify three DL-specific attributes: provenance, reproducibility, and portability.

- What are the challenges of PTM reuse – identify three common challenges: missing attributes, discrepancies between claims and actual performance, and model risks.

After the interview, the paper examines the defenses in Hugging Face that can mitigate the indicated risks and formulate one quantitative research question, which is:

- To what extent are the risks of reusing PTMs mitigated by Hugging Face defenses

To answer this research question, the paper takes a snapshot of 60K+ PTM packages in the Hugging Face registry and publishes it as an HFTorrent Dataset. In the end, the paper discusses a comparison between deep learning model registries and traditional package registries.

Strengths
---------
- Novelty: This is the first empirical study paper on pre-train model reuse in a model registry.
	
- Significance: The study provides information on PTM reuse in the model registry from many perspectives (e.g., model selection, attributes, and challenges) and gives a good summation in the ready format (e.g., the decision-making process for PTM reuse).

- Verifiability: The paper provides the interview artifacts used in RQ1-3 and the dataset used in RQ4.

- Transparency: The paper writing is clear and in a good flow. Thus it is easy to understand even for non-experts.

Weaknesses
----------
- Soundness: The results of the paper (RQ1-3) are based on 12 practitioners from one PTM registry. It is hard to tell if these numbers are enough to represent the information and that it reaches the saturation point where adding new interviewees will not give more insights.

- Significance: In finding 1 (RQ 1) says, ‘When reusing, participants find PTMs from DL model registries easier to adopt than PTMs from GitHub project.’ which is obvious because the interview is conducted on people who use deep learning model registry (i.e. Hugging Face). 
The contents are general and factful. There are not really new surprising insights discovered but feels like the scattering data is arranged in a better manner with the backup of the interview from practitioners.

Comments for authors
--------------------

Other comments

- Overall, the paper is novel and interesting to present the empirical study of PTM reuse in the DL registry. The presentation and writing are flow and well written. The only downside in my opinion is that it is hard to tell if the number of interviews is enough and the result information is quite general, and no surprise insights. Thus, it is quite like the paper arranged the obvious factful data, which was never arranged before, into a better presentation with the backup of interviews from practitioners. Nonetheless, this paper might be beneficial for the people who develop the DL model registry.


- Fig 4. Caption: decision-making progress -> decision-making process.
The paper can identify the characteristics and benefits of PTM reuse in the DL registry. However, it should not compare (finding 1) DL registry usage with traditional DL reuse since there are no interviewees from the other group.

Question for authors
--------------------
Q1: What is the key novelty of the findings?

Q2: What are the potential impacts/benefits when the findings are adopted in practice?

Comments on authors' response
-----------------------------
Thanks for the detailed response, which changed my view from weak reject to weak accept.



Review #912C
===========================================================================

Overall merit
-------------
4. Accept

Paper summary
-------------
This paper reports on an empirical study of pre-trained models (PTM) reuse practices within the Hugging Face ecosystem. The authors interviewed 12 Machine Learning (ML) practitioners to understand their decision process when selecting PTMs for reuse and the challenges they face. They identify popularity, provenance, reproducibility, and portability as key factors that are considered when selecting PTMs for reuse. The participants also shared that although the quality and maintenance of the models are important, they are not essential in their decision since they mostly intend to fine-tune the models on new datasets or tasks. The participants also report many issues that often prevent them from reusing PTMs, among which we have: missing attributes, discrepancies between claims and actual performances, and risks related for example to privacy and malicious models.  To understand the root cause of participants' concerns regarding security, the authors examined risks mitigations strategies implemented on the platforms and identified six strategies: organization verification, a user permission model, automatic malware scanning using ClamAV, PTM documentation, GPG commit signing, and utilization of hashes. However, a quantitative analysis of the adoption of these strategies by the stakeholders of the platform reveals a low adoption. There is a lack of signatures in the PTM supply chain.  These results shed light on the need for sound security and engineering practices to enable the trustworthy reuse of PTM.

Strengths
---------
The paper tackles an important problem.

The paper is easy to read, and its structure is adequate.

Weaknesses
----------
The weakness of the paper is its limited scope (focus on a single model registry) and the low number of participants interviewed (only 12 participants).

Artifacts assessment
--------------------
4. The artifacts are in line with what is declared in the submission form
   and in the paper

Comments for authors
--------------------
(1) Soundness 

To understand the challenges of PTM reuse in the Hugging Face ecosystem, the authors adopted a mix-method approach, which is the appropriate methodology for such a study. Although the number of participants interviewed is limited (only 12 people), the reported insights are very interesting and were corroborated by the findings of the quantitative analysis. In addition to shedding light on an important (but under-researched problem), the paper presents some concrete findings that could be leveraged as requirements for improving the security of the PTM supply chain. However, from reading the paper, it is unclear if the authors have shared their results with the engineering team at Hugging Face. It would have been interesting to obtain their feedback on the risk assessment of their platform and the reported model reuse challenges. 

(2) Significance

This is an important study that will likely stimulate more research on model registries and the machine learning engineering supply chain. With the rapid development of largescale models, and the emergence of various reuse techniques such as transfer learning, quantization, pruning, and knowledge distillation, it is expected that these registries will end up playing a critical role in the development process of machine learning-enabled systems. Sound software engineering practices and efficient tools will be needed to ensure a secure, reliable, and trustworthy application development process. 

(3) Novelty

To the best of my knowledge, this work is novel. 

(4) Recoverability, Replicability, and Reproducibility:

The paper contains a replication package that explains how to reproduce the results of the paper. In this replication package, the authors have shared their interview protocol and the interview transcriptions for the twelve participants. They have also shared the collected Hugging Face data, alongside a description of steps to reproduce their reported results.  

(5) Presentation:

The paper is well written in general and is easy to understand. The structure is adequate. I enjoyed reading this paper. 

However, there are some typos to be fixed.
So it it the most important traditional attribute. -> So it is the most important traditional attribute.
their sensitive dataset by Hugging Face inferece APIs -> their sensitive dataset by Hugging Face inference APIs

Question for authors
--------------------
1- Did the authors share their results with the engineering team at Hugging Face? It would have been interesting to obtain their feedback on the risk assessment of their platform and the reported model reuse challenges.

Review #912D
===========================================================================

Metareview Recommendation
-------------------------
3. Accept with Gatekeeping

Metareview
----------
The reviewers agree that this paper tackles an important problem and could make an important contribution to the program of ICSE'23 if the following aspects of the paper are clarified. Hence, they recommend that the authors revise their manuscript to :

1- Explain the principles of the STRIDE methodology  
2- Explain how the results in Fig. 5 are obtained, and  
3- Improve the methodological description and the Discussion to highlight the relationships between RQs and improve coherence. 

The authors can address these points by integrating the content of their rebuttal into the paper. It would be nice if they could also address the other issues raised during the rebuttal phase.

We thank you for submitting your work to ICSE'23 and look forward to receiving a revised version of your paper, for a gatekeeping check by one of the reviewers.

==> archive/old.txt <==
% TODO: Relevant details from ICSE'22 deadline
%  Page limit (text + figures + references + appendices)
%  Date(s)
%  Do we need to pre-register? If so, set a calendar reminder.

% \documentclass[sigconf,review,anonymous]{acmart}
\documentclass[sigconf,review]{acmart}

\acmConference[ICSE 2023]{The 45th International Conference on Software Engineering}{TODO}{TODO}
% \documentclass[conference]{IEEEtran}

% Flags to control document properties
%%%

\newif\ifSPACEHACK
\SPACEHACKtrue 
%\SPACEHACKfalse

\newif\ifDEBUG
\DEBUGtrue
% \DEBUGfalse

\newif\ifANONYMOUS
\ANONYMOUStrue
% \ANONYMOUSfalse

%%%
% Typesetting configuration
%%%

\input{misc/typesetting}

%%%
% Data from research & experiments
%%%

\input{data/data}

%%%%%%%%%%%%%%%%%%

\begin{document}

%%%
% Body
%%%
% \title{Deep Learning Package in Practice: An Empirical Study of Model Hub Ecosystems}
\title{Deep Learning Model Package in Practice: An Empirical Study of Model Registry Ecosystems}

% \title{To Improve the Trustworthiness of Pre-trained Neural Networks: Machine Learning Model Package Evaluation and Selection}

% \title{An Empirical Study on the Trustworthiness of ML Model Packages}

\ifANONYMOUS
    \author{Anonymous author(s)}
\else
    \author{Wenxin Jiang}
    \affiliation{%
      \institution{Purdue University}
    \country{West Lafayette, Indiana, USA}
    }
    \email{jiang784@purdue.edu}
    
    
    % \author{Nicholas Synovic}
    % \affiliation{%
    %   \institution{Loyola University Chicago}
    % \country{Chicago, Illinois, USA}
    % }
    % \email{nsynovic@luc.edu}
    
    % \author{Neil Klingensmith}
    % \affiliation{%
    %   \institution{Loyola University Chicago}
    % \country{Chicago, Illinois, USA}
    % }
    % \email{nklingensmith@luc.edu}
    
    % \author{George K. Thiruvathukal}
    % \affiliation{%
    %   \institution{Loyola University Chicago}
    % \country{Chicago, Illinois, USA}
    % }
    % \email{gkt@cs.luc.edu}
    
    \author{James C. Davis}
    \affiliation{%
      \institution{Purdue University}
    \country{West Lafayette, Indiana, USA}
    }
    \email{davisjam@purdue.edu}

\renewcommand{\shortauthors}{W. Jiang, J.C. Davis}
\fi


\begin{abstract} \label{sec: abstract}
aaabbb
\WJ{I feel like people care more about the models from the wild, i.e. Github Repos.}
\WJ{Cisco: How is what you're talking about related to IBM's idea of "AI nutrition labels" -- cf. https://www.datanami.com/2021/03/25/a-nutrition-label-for-ai/
What claims should we audit?
Which models matter to audit -- is there a long tail of irrelevant models? Should we worry about these?}
% \WJ{I suggest using "Pre-trained model (PTM) instead of PTNN.}
% \WJ{DL Package or PTM in the title?}


\end{abstract}

% \keywords{Machine learning, Deep learning, Empirical software engineering}

\maketitle



\section{Introduction} \label{Intro}

Deep Neural Networks (DNNs) are widely used, from image recognition in autonomous vehicles~\cite{Fujiyoshi2019ImageRecognition4AV} to detecting anomalies in system logs~\cite{Du2017DeepLog}.
Making or training DNNs is challenging for reasons
including
    the high cost of model training and evaluation~\cite{Goyal2018ImageNetin1Hour},
    variation in DL libraries~\cite{Pham2020AnalysisofVarianceinDLSWSystems},
    and mismatch between the needs of research and practice~\cite{Tatman2018TaxonomyofReproducibility4MLResearch}.
% the constraints and requirements of new contexts, 
% Moreover, personnel may have different specializations (e.g. software engineering, data science), and team must collaborate to succeed~\cite{Amershi2019SE4MLCaseStudy}.
Additionally, training these networks incurs a huge carbon footprint~\cite{patterson2021carbon}.
% Reusing pre-trained neural networks (PTNNs) reduces this cost and improves engineering efficiency.
% With the growing energy consumption of training large Deep Neural Networks (DNNs)~\cite{patterson2021carbon}, taking advantage of reusing Pre-trained Neural Networks (PTNNs) can significantly reduce the costs of training~\cite{Han2021PTM}.
Reusing pre-trained neural networks (PTNNs) can address some of these problems, enabling engineering teams across different organizations to share the economic and environmental burden~\cite{Zhang2022OPT, Tan2018DeepTransferLearningSurvey}.

% PTNNs are used in many domains, including in sensitive contexts like autonomous vehicles~\cite{Fujiyoshi2019ImageRecognition4AV}. % ~\cite{Han2021PTNN}
% However, little attention has yet been paid to improving the package registries
% % software engineering infrastructure
% that supports the trustworthiness of PTNNs.
% At present, PTNNs are shared across industry via \emph{model hubs}: collections of PTNNs organized by problem domain (\eg natural language processing, computer vision) and machine learning framework (\eg TensorFlow, PyTorch).
% These hubs imitate traditional software packages registries, such as NPM~\cite{npm} and Maven~\cite{maven}, whereby engineers share software packages. % which are software Packages where developers publish their packages, making them available for others to use.
% %However, unlike traditional software, it is difficult for PTNN users to depend on the implementation without auditing it.
% PTNNs are still in their infancy, and there are many unknowns regarding their trustworthy exchange between engineering teams.  % To support PTNN users, it would be helpful to answer our

% Recently, the problem of DL trustworthiness and reproducibility has been highlighted by the community~\cite{Wing2021TrustworthyAI, MLReproducibilityChallengeSpring2021, Huston2018AIfacesReproducibilityCrisis}. 
% Microsoft did a case study and reported large-scale deployment issues~\cite{Amershi2019SE4MLCaseStudy}.
% {
% \small
% \renewcommand{\arraystretch}{0.9}
\begin{figure}[h]
    \includegraphics[width=0.9\linewidth]{figures/illustrations/Model Registry Illustration.drawio.pdf}
    \caption{
    DL model package and model registry.
    }
    \label{fig:Def}
    % \vspace{-2mm}
\end{figure}
% }

The \textbf{DL model registry} is defined as: \textit{a collaborative hub where teams can share DL models}~\cite{Databricks2022ModelRegistry}.
These DL model registries imitate traditional software package registries,  such as NPM~\cite{npm} and Maven~\cite{maven}.
% , whereby engineers share software packages.
Imitating the definition of software package~\cite{PackageFormatWiki}, we define \textbf{DL model package} as: \textit{a type of archive containing pre-trained weights and additional metadata needed by the model registry}.
\cref{fig:Def} illustrates what is a model package and model registry.
DL model packages are still in their infancy, and there are many unknowns regarding their trustworthy exchange between engineering teams. 

Prior works indicated that model management (\ie training, maintenance, deployment, organization and documentation) is a challenging task in ML workflow~\cite{Rahman2019MLSEinPracticeSAP, Amazon2020MLModelManagementChallenge}. 
Though there have been many studies on evaluating and selecting traditional software packages~\cite{Jadhav2009EvaluatingSelectingSWPackages, Franch2002QualityModelBasedApproach4DescribingEvaluatingSWPackages}, the aspects of DL model packages are still undiscovered.
% a central service helping to manage model artifacts, including \TODO{training information, parameters, metrics}.
% repository that allows model developers to publish production-ready models for ease of access~\cite{Neptune2022MLModelRegistry}。
While traditional software packages are constantly monitored by package registries, DL model registries lack the same level of supervision.  
DL models hosted by model registries frequently lack most of the information needed by engineers who plan to use the models.



In this work, we performed a mixed qualitative and quantitative analysis to investigate the evaluation and selection of PTNNs~\cite{MixedMethodsResearch}.
First, we interview \TODO{XX} practitioners to get insights on the challenges and process of PTNN selection. 
% as well as the potential factors for measurement. 
Based on the qualitative data, we proposed DL-specific attributes for measuring the quality of DL model Packages. 
Then, we survey \TODO{YY} engineers to justify our findings. By analyzing the quantitative data, we indicated the most important factors for PTNN users.
Moreover, we validated the potential discrepancies by developing an automated tool.
% We found that ...

Our contributions are:
\begin{itemize}
    \item We did the first empirical study on the DL model Package measurement and selection. We identified the missing traditional attributes and proposed DL-specific attributes. We also identified the most important factors for PTNN users.
    \item We performed the first empirical study to understand the challenges and practices for PTNN selection, and proposed a decision-making workflow considering all the factors.
    % a mixed qualitative and quantitative analysis to investigate the characteristics of ML model Packages. We presented out results from interviewing \TODO{XX} ML engineers and validated our findings by \TODO{YY} surveys.
    % \item We analyzed the challenges for DL model Package selection and proposed a decision-making workflow considering all the attributes.
    \item We did an experimental validation on \TODO{XX} PTNNs and measured the discrepancies between the claims and actual performances.
\end{itemize}
 

% There have been many efforts to improve the quality of model zoos. 
% IBM has developed a tool to extract model metadata~\cite{IBM2020AIMMX} to support better model management.
% Banna \etal promote best practices for reproducing and publishing high-quality PTNNs~\cite{banna2021experience}. 
% However, the trustworthiness of PTNNs and model zoos has never been validated.

% Model hub is a repository of self-contained PTNNs for a wide variety of applications~\cite{ModelhubWeb}. To validate the trustworthiness of model hubs and reusability of PTNNs, we propose a study on existing PTNNs from model hubs. Our preliminary results show that there do exist nontrivial discrepancies among PTNNs from different model zoos.
% Further studies will be conducted on empirical validation, automated tools for measurement, and improving model zoo reliability


\section{Background and Related Work} \label{background}

\subsection{Software Package Registries}

Software package registries store packaged software, associated metadata, documentation, any configurations, and versions of the packages.  DL model registries expand this by also sharing the pre-trained weights of DNN models, the dataset and defining architecture of the model, and tuned hyperparameters.  

Reusing a PTNN often requires even more information, such as pre and post-processing steps.  




\subsection{Software Package Evaluation and Selection}
Evaluating and selecting software packages is a difficult software engineering process~\cite{Jadhav2009EvaluatingSelectingSWPackages}.
Jadhav \etal reported a systematic review for software package evaluation and selection papers. They proposed a generic stage-based methodology for software package selection~\cite{Jadhav2009EvaluatingSelectingSWPackages}. After two years, they proposed a decision-making framework for software selection, as well as a taxonomy for software evaluation~\cite{Jadhav2011Framework4EvaluationaandSelectionofSWPackages}. Bianco \etal provided a list of factors relevant to the trustworthiness of open source software components, categorized by organization and user roles~\cite{Bianco2011SurveyonOpenSourceSWTrustworthiness}.
Prior works mainly focused on the evaluation of some specific software package managers, including npm~\cite{mujahid2022highlySelectedPackages, Zerouali2019DiversityofSWPackagePopularityMetrics}, Maven~\cite{Mitropoulos2014BugCataLogofMaven, SotoValero2019EmergenceofSWDiversityinMavenCentral}. However, there is no work focusing on the DL model packages.


Additionally, reproducibility is also an important topic for software packages. Goswami \etal found 38\% of explored package versions are non-reproducible and they encouraged tool developments to facilitate reproducibility checking~\cite{Goswami2020ReproducibilityofNPMPackages}. Vu \etal developed some automated tools for PyPI package identification and highlighted there existing discrepancies at different levels of granularity~\cite{Vu2021LastPyMile, Vu2021py2src}.
% examined the reproducibility of NPM packages and 
% found 38\% of explored package versions are non-reproducible. 
% They also noted that the package publishers did not seriously consider reproducibility when posting software.
Recently, the AI community paid more attention on the reproducibility of DL software~\cite{MLReproducibilityChallengeSpring2021, Huston2018AIfacesReproducibilityCrisis}. However, the reproducibility of DL model packages remain undiscovered.
% \subsubsection{Reproducible builds}
% \subsection{Re-using PTNNs}
% \subsection{Software Package Reproducibility}

\subsection{Trustworthy AI}
The community is recommended to explore a combination of approaches to achieve trustworthy AI~\cite{Wing2021TrustworthyAI}. 
The European Commission proposed seven key requirements for building trustworthy AI, including robustness, transparency, and accountability~\cite{Floridi2019Rules4TrustworthyAI}.
Wang \etal indicated that, to improve the trustworthiness of AI systems, we should take into account of probabilistic accuracy under uncertainty, fairness, robustness, accountability, and explainability~\cite{Wing2021TrustworthyAI}. 
Mora-Cantallops \etal pointed out another key requirement -- traceability -- for trust worthy AI~\cite{Marcal2021Traceability4TrustworthyAI}.

Though there have been many works on the robustness of AI techniques~\cite{Hutchison2018RobustnessTestingofAutonomySW, Gao2020FuzzTestingbasedDataAugtoImproveRobustnessofDNN, Shi2020RobustnessVerification4Transformers, Tong2019ImprovingRobustnessofMLClassifiers}, the other aspects of AI trustworthiness are still inadequate.
Rasheed \etal notes that the lack of transparency of ML techniques, particularly DL is one of the key challenges that hinders the practical deployment~\cite{Rasheed2021ML4healthcare}.
Brundage \etal indicated that AI systems lack traceable logs of steps, leading to a lack of accountability for subsequent claims about system properties and impacts. They recommended to improve the verifiability of claims about engineered systems by audit trails~\cite{Brundage2020TowardTrustworthyAIDevelopment}. 
% software engineers should focus on audit trails. to enable accountability for high-stakes AI systems by capturing critical informatioun about the development and deployment process~\cite{Brundage2020TowardTrustworthyAIDevelopment}.

\subsection{Model Management Challenges}
% PTNNs are applied in a wide variety of domains~\cite{Han2021PTM},
% including safety-critical systems like autonomous vehicles~\cite{Sokipriala2021AV_PTNN}.
% As a result, the trustworthiness of PTNNs becomes more important.

% Problems of PTNNs
% A case study from SAP indicates possible compatibility, portability and scalability challenges in machine learning model deployment, which may affect the performance~\cite{Rahman2019MLSEinPractice}.
Prior works indicated that model management (\ie training, maintenance, deployment, organization and documentation) is a challenging task in ML workflow~\cite{Rahman2019MLSEinPracticeSAP, Amazon2020MLModelManagementChallenge}.
\TODO{One paragraph for model management}

% With the demand for engineers far exceeding supply~\cite{Sakurada2021Industry4NewJob}, companies are looking for best practices that can improve the quality of DL model Packages.
% % boost the productivity of their engineers. 
% Google~\cite{Breck2017aRubricforMLProductionReadinessandTechnicalDebtReduction} and Microsoft~\cite{8804457} provide high level guidelines on the current state of machine learning development and indicate potential improvements in model reuse. 
% There have been many efforts to improve the quality of model Packages.
% IBM has developed a tool to extract model metadata~\cite{IBM2020AIMMX} to support better model management.
% Banna \etal promote best practices for reproducing and publishing high-quality PTNNs~\cite{banna2021experience}. 
% % However, the reliability of model zoos has not been validated by prior works.

However, the reliability of DL model Packages has been questionable by practitioners and researchers~\cite{Rahman2019MLSEinPractice, Han2021PTM}. 
% and remain undiscovered. 
The ability to reproduce the accuracy of a DNN in identical environments is hindered by several non-deterministic factors. 
A case study from SAP indicates possible compatibility, portability and scalability challenges in machine learning model deployment, which may affect the performance~\cite{Rahman2019MLSEinPractice}. 
Accuracy differences of up to 10.8\%, stemming purely from non-deterministic factors, have been exhibited with popular deep neural network architectures~\cite{pham}. 
Closely related, much research has investigated and benchmarked the performance variances tied to deep learning frameworks~\cite{park, liu}. This variability threatens the reliability of new deep learning techniques. As such, automated variance testing~\cite{phamdeviate} has been proposed to assure the validity of these comparisons. 
% However, PTNNs in model Packages can also suffer from varying architectural implementations, affecting more than just accuracy. Our work measures the disparities in PTNNs across different model Packages. Based on our results, we enlighten future works on validating the quality and promote the standardization of model Packages from different aspects.




% \subsection{Trustworthy AI}


% \subsection{AI Reproducibility}

\section{Motivation}

Even though popular model registries are in their infancy, they are quickly becoming popular as the use cases for PTNNs grow.  

As models become continuously become larger, it training state-of-the-art models becomes complex and resource consuming.

We selected 20 highly downloaded packages from Pypi and \cite{npm} package registries and compare the monthly downloads of these packages, as reported on their respective registry, with the monthly downloads of the 20 most popular PTNNs from \cite{HuggingFaceWeb}. As shown in Fig. 1, the most popular PTNNs are downloaded at rates comparable to the 20th most popular Javascript package.  It is evident that PTNNs make up a noteworthy/significant portion of software that is downloaded from package registries.

{
\small
\renewcommand{\arraystretch}{0.9}
\begin{figure}[h]
    \includegraphics[width=1\linewidth]{figures/registry_monthly_downloads.png}
    \caption{
    Monthly Downloads on Popular Package Registries.
    \JD{We must redraw this to avoid plagirism with the SCORED submission. An easy fix is to refine our definition of ``popular packages'' so that it is accurate.}
    }
    \label{fig:Methods-RQs}
    % \vspace{-2mm}
\end{figure}
}


In Fig.2,  We compare the number of PTNNs that various model hubs offer.  \cite{HuggingFaceWeb} offers 50x as many PTNNs as the next largest model hub. Many of the smaller model hubs consist of a selection of models which are curated directly by the organization and held to a high standard.  For this reason, we narrow our analysis to PTNNs from \cite{HuggingFaceWeb} which makes up the majority of the PTNN ecosystem and are not privately curated.


{
\small
\renewcommand{\arraystretch}{0.9}
\begin{figure}[h]
    \includegraphics[width=1\linewidth]{figures/model_hubs.png}
    \caption{
     Number of PTNNS available from model hubs.
        \TODO{rebuild figure with ml-exchange.org}
        \JD{terminology: hub? registry?}
    }
    \label{fig:Methods-RQs}
    % \vspace{-2mm}
\end{figure}
}

% {
% \small
% \renewcommand{\arraystretch}{0.9}
% \begin{figure}[h]
%     \includegraphics[width=0.45\linewidth]{figures/accumulated_issues.png}
%     \includegraphics[width=0.45\linewidth]{figures/onnx_downloads.png}
%     \caption{PTNNs are increasingly popular}
%     \label{fig:Methods-RQs}
%     % \vspace{-2mm}
% \end{figure}
% }


\section{Research Questions} \label{RQ}
\TODO{Mentioned the def of DL registries}
\JD{We don't wonder if npm modules are lying about passing their test suite. Why would we wonder whether PTNNs are lying about their model performance? (Suggestion -- the relative complexity of setting up an ML pipeline?)}
\JD{CI actually provides (small) logs of the test cases passing and failing; it's unclear how to carry evidence of model performance in a similar way, given the huge datasets involved}
\JD{Should there be a notion of a unit test for these PTNNs? e.g. test on a random subset of a validation dataset?}

There have been many existing works on software packaging measurement and selection. However, the trustworthiness of DL model Packages have not been studied before. We ask the following questions about model Package evaluation and selection:
\begin{itemize}[leftmargin=25pt, rightmargin=10pt]
    
    \item[\textbf{RQ1}] \textit{What are the practices and challenges of PTNN selection?}
    \item[\textbf{RQ2}] \textit{What attributes can be added to improve the model registries?}    
    % \item[\textbf{RQ2}] \textit{Are there any traditional attributes missing in the model registries?}
    % \item[\textbf{RQ3}] \textit{What DL-specific attributes could be added to improve model registries?}
    \item[\textbf{RQ3}] \textit{Do the PTNNs available in model registries accurately describe their behavior?}
    % \item[\textbf{RQ2}] \textit{What information is missing from model zoo infrastructure, that would help engineers make better decisions about which PTNNs to adopt?}
    % \item[\textbf{RQ3}] \textit{What ?}

\end{itemize}

\section{Methodology}
To answer our research questions, we used a mixed approach that combined two perspectives. For RQ1-RQ3, we explore insights by interviewing practitioners and justify our findings with surveys. For RQ4, we developed an automated tool and conducted an experimental validation on open-source PTNNs. The relationship between our questions and methods is shown in \cref{fig:Methods-RQs}. 

{
\small
\renewcommand{\arraystretch}{0.9}
\begin{figure}[h]
    \includegraphics[width=0.9\linewidth]{figures/illustrations/PTNN Methods-RQs.drawio.pdf}
    \caption{
    Relationship of research questions to methodology.
    }
    \label{fig:Methods-RQs}
    % \vspace{-2mm}
\end{figure}
}

\subsection{Empirical study}

\subsubsection{Recruitment}
We automatically extract the users' emails from a famous model hub~\cite{HuggingFaceWeb} by looking at references to GitHub repositories. 
% At this point, we found 503 GitHub projects.  
First, we got \mailCandidate emails of project contributors from GitHub. Then we randomly selected \interviewCandidate emails as interview candidates and \surveyCandidate of them for surveys.
\TODO{Response rate and final participants}
% by using the GitHub API to find the emails of project contributors.  At this stage, we got 1331 emails. 
% \TODO{To filter out less experienced users, we apply the following criteria. After this step, we got XXX emails.}
We randomly selected 50 for interviews and the rest of them for surveys.

\subsubsection{Interview}
We used a semi-structured interview protocol in \TODO{XX} interviews, including demographic questions, model selection, model reuse, attributes, and trustworthiness. Each interview takes \TODO{30-45} minutes. The interview recordings were transcribed, and themes were extracted by the researcher who conducted the interviews.

We follow an open-coding process to analyze the qualitative data. For the model selection, we summarize their common practices and propose a new workflow. For the attributes, we collect all the mentioned factors and categorize them by the attributes.



\subsection{Case Study on HuggingFace Ecosystem}


\subsection{PTNN Validation}
To better evaluate the trustworthiness of PTNNs, we did an experimental validation on DL model packages. We developed an automated tool which can identify the discrepancies between the documented claims and actual performances, including accuracy, latency, and architecture.

\subsubsection{Model selection}
TBD
\subsubsection{Automated validation}
TBD
\MH{Our tool uses the HuggingFace API to determine what task a PTNN is built to complete and which dataset it is intended to operate on. We cache the corresponding dataset locally and inference through it's validation set; which is also cached for other intermittent analysis. We use the metrics described by the model} \TODO{by scraping the model card and regex} \MH{and compare them with the ground truth values in the validation set.}

\MH{We have identified a large number of PTNNs which we were unable to reproduce the results of. Some of the models we looked at had a difference of more than 6\% accuracy; which poses a significant risk to unsuspecting engineers.  More investigation in the future will be required to find the source of these discrepancies.}

\section{Nick's Work (Currently Uncatagorized)}

\subsection{Git Methodology}
\TODO{Move this into the right section}
\TODO{Replace bolded text with proper data/ citations}
In order to determine the \textbf{distribution of signed commits on HuggingFace}, we inspected the git history of \textbf{all} models hosted on HuggingFace.
To do so, we took the complete list of returned models from \textbf{API Methodology}, and cloned a bare copy of each repository from HuggingFace.
However, as some models are made private or underwent name changes prior to us cloning it, a \textbf{small percentage} of models were unable to be cloned frm HuggingFace.

After cloning, we then utilized \textit{git log}'s formatting feature to return the names of commit authors who had signed their commits.

\subsection{API Methodology}
\TODO{Move this into the right section}
\TODO{Replace bolded text with proper data/ citations}
In order to determine the \textbf{the dependencies between datasets and model architectures, as well as commit signing}, we utilized the HuggingFace REST API to download the metadata for all repositories hosted on HuggingFace as of August 2022.

\subsection{Verification and Clam AV methodology}
\TODO{Move this into the right section}
HuggingFace implements a verification system for organizations as well as an automated malware scanner using Clam AV.
However, HuggingFace does not release this information through their REST APIs, libraries, or tools.
Rather, HuggingFace only provides access to this data via their website.
In order to measure these values, we implemented web scraping methodologies to download and parse the HTML data of both Organizations and Repositories.

To scrape all organizations, we utilized HuggingFaces \textbf{list of organizations} to find all recognized organizations.
This list only tracks accounts that were created by users for the purpose of collaborating with others on models.

To scrape all repositories, we used the list of models that was returned to us as described in \textbf{API Methodology}.
Furthermore, we scraped the "Files" page of each repository as that is the only location were Clam AV information is disclosed to our knowledge.

For both tasks, we limited ourselves to 500 requests per ten minutes.
This was done to reduce the number of calls made to HuggingFace's servers and to comply with their undocumented rate limiting rules for HTTP GET requests.

\subsection{Dataset Dependencies of Models}
\TODO{Move this into the right section}

\subsection{Model Architecture Dependencies of Models}
\TODO{Move this into the right section}

\subsection{GPG Signed Commits}
\TODO{Move this into the right section}

HuggingFace displays a verified tag to a commit on their web interface if the commit was signed with a GPG key.
This is an optional feature that allows for the verification of an author of a commit (\textbf{CITE HUGGINGFACE GPG)}.
Organizations can not utilize this feature.

We found that out of all \textbf{~5000} models hosted with a valid model architecture, that zero of them had signed commits.
This list of models also includes HuggingFace's reference implementations of models.
In addition, \textbf{INSERT PERCENTAGE OF \# OF MODELS FROM VERIFIED ORGANIZATIONS}\% of these models come from verified organizations.

Expanding our search to \textbf{the majority of repositories hosted on HuggingFace (as described in Git Methodology)}, we found that \textbf{INSERT FINDINGS}.

Looking at user details, only \textbf{PERCENT OF USERS WHO SIGNED COMMITS}% of HuggingFace contributors sign their commits.

\subsection{HuggingFace Organization Verification}
\TODO{Move this into the right section}

\subsection{HuggingFace Clam AV repository Analysis}
\TODO{Move this into the right section}

% \input{sections/1 Introduction}
% \input{sections/2 Background}
% % \input{sections/Definition}
% %\input{sections/Overview}
% \input{sections/3 RQ}
% \input{sections/4 Methodology}
% \input{sections/5 Results}
% \input{sections/6 Discussion}
% \input{sections/7 Validity}
% % \input{sections/8 Related work}
% \input{sections/8 Conclusion}
% \input{sections/9 Reproducibility}
% %\input{sections/10 Ethics}
% %\input{sections/11 Acknowledgments}

\raggedbottom
\pagebreak
\balance

\bibliographystyle{refs/ACM-Reference-Format}
% \bibliographystyle{refs/IEEEtran}
\bibliography{refs/WenxinZotero, refs/Reference, refs/WenxinMendeley}

%\begin{appendices}
%
%\end{appendices}

\end{document}

==> refs/IEEEtran/changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******




